A fast algorithm for computing Bell polynomials based on index break-downs using prime factorization

By establishing an interesting connection between ordinary Bell polynomials and rational convolution powers, some composition and inverse relations of Bell polynomials as well as explicit expressions for convolution roots of sequences are obtained. Based on these results, a new method is proposed for calculation of partial Bell polynomials based on prime factorization. It is shown that this method is more efficient than the conventional recurrence procedure for computing Bell polynomials in most cases, requiring far less arithmetic operations. A detailed analysis of the computation complexity is provided, followed by some numerical evaluations.

==> Codes.txt <==
\ProvidesPackage{acta-m}[2010/01/16 ACTA UNIV. SAPIENTIAE, Series Mathematica]
\NeedsTeXFormat{LaTeX2e}
\RequirePackage{amssymb}
\RequirePackage{amsmath}
\usepackage{graphicx}
		

%\pdfpagewidth=8.27in
%\pdfpageheight=11.69in

\textheight=20.5cm
\topmargin=4.60cm
\headheight=\baselineskip
\headsep=\baselineskip
\footskip=\baselineskip
\addtolength\textheight{-4\baselineskip}

\textwidth=13cm
\oddsidemargin=4cm
\evensidemargin=4cm

\addtolength\topmargin{-1in}
\addtolength\oddsidemargin{-1in}
\addtolength\evensidemargin{-1in}

\parindent=0.15in
\parskip=0in

\newif\if@french
\@frenchfalse


\DeclareOption{french}{\@frenchtrue}
\ProcessOptions

\newcommand{\amssubj}[1]{{\par\vspace*{-1em}\noindent\textbf{2010 Mathematics Subject Classification:} #1}}
\newcommand{\keywords}[1]{{\par\noindent\textbf{Key words and phrases:} #1}}

\def\publname{\hspace*{-0.5cm} 
\begin{minipage}{1cm}\end{minipage}
 \begin{minipage}{12cm}\centerline{{\fontsize{11}{11\p@}\selectfont\sc  Acta Univ. Sapientiae,  Mathematica,}  \vol  }\end{minipage}
\\ \hrule }

\def\@maketitle{%
\newpage
  \publname
  \vskip 2em%
  \begin{center}%
  \let \footnote \thanks
    {\LARGE \bfseries \@title\addtocounter{footnote}{-1}
\footnote{\amss\keyw}
 \par}%
  \end{center}%
  \par
%  \vskip 1.5em
}


\renewenvironment{abstract}{\bigskip\begin{quotation}\small{\bfseries \noindent\abstractname. }}{\end{quotation}}

\newcommand{\oneauthor}[3]{
%\vskip 0.5em%
\begin{center}
\noindent\begin{minipage}{8cm}
\begin{center}
{\Large #1}\\
\baselineskip=0.8\baselineskip

{\small #2}\\
{\small email: \texttt{#3}}

\baselineskip=1.25\baselineskip
\end{center}
\end{minipage}
\end{center}
}

\newcommand{\twoauthors}[6]{
%\vskip 0.5em%
\begin{center}
\noindent\begin{minipage}[t]{6.25cm}
\begin{center}
{\Large #1}\\
\baselineskip=0.8\baselineskip

{\small #2}\\
{\small email: \texttt{#3}}

\baselineskip=1.25\baselineskip
\end{center}
\end{minipage}\hspace*{0.5cm}
\begin{minipage}[t]{6.25cm}
\begin{center}
{\Large #4}\\
\baselineskip=0.8\baselineskip

{\small #5}\\
{\small email: \texttt{#6}}

\baselineskip=1.25\baselineskip
\end{center}
\end{minipage}
\end{center}
}

\def\ps@myheadings{%
    \let\@oddfoot\@empty\let\@evenfoot\@empty
    \global\def\@evenhead{\vbox{\hbox to \textwidth{\rm{\thepage}\hfil{\textsl{\leftmark}}%
    \hbox {}}\vss \vskip 2pt \hbox to \textwidth{\hrulefill}}}%
    \global\def\@oddhead{\vbox{\hbox to \textwidth{\hbox {}{\textsl{\rightmark}}\hfil%
      \rm{\thepage}\hbox {}}%
        \vss\vskip 2pt \hbox to \textwidth{\hrulefill}}}
%
    \let\@mkboth\@gobbletwo
    \let\sectionmark\@gobble
    \let\subsectionmark\@gobble
    }

\pagestyle{myheadings}

\newcommand{\short}[2]{\markboth{\hfill #1 \hfill}{\hfill #2 \hfill}}

\newtheorem{theorem}{Theorem}
\newtheorem{corollary}{Corollary}
\newtheorem{criterion}{Criterion}
\newtheorem{definition}{Definition}
\newtheorem{example}{Example}
\newtheorem{exercise}{Exercise}
\newtheorem{lemma}{Lemma}
\newtheorem{notation}{Notation}
\newtheorem{problem}{Problem}
\newtheorem{proposition}{Proposition}
\newtheorem{remark}{Remark}


\newenvironment{proof}{\par\noindent\textbf{Proof.}}{\hfill $\blacksquare$\par\smallskip}

\newenvironment{algorithm_acta}{%
\begin{tabbing}
xxxx\=xxxx\=xxxx\=xxxx\=xxxx\=xxxx\=xxxx\=xxxx\=xxxx\=\kill}%
{\end{tabbing}
}

\endinput
